Disorder-induced broadening of quantum momentum distribution

We study the long-time behavior of a non-interacting two-dimensional quantum gas in a weak random potential with long-range correlations. Any peaked initial momentum distribution will eventually become isotropic and broaden due to scattering events with the random potential. We derive an expression for the long-time average of the momentum distribution and test it against computer simulations. We also discuss momentum isotropization and spatial diffusion.

==> figures/data/epsilon_fit.txt <==
x y
2.5000e+00 1.8086e+00
2.5253e+00 1.8453e+00
2.5505e+00 1.8824e+00
2.5758e+00 1.9199e+00
2.6010e+00 1.9577e+00
2.6263e+00 1.9959e+00
2.6515e+00 2.0345e+00
2.6768e+00 2.0734e+00
2.7020e+00 2.1127e+00
2.7273e+00 2.1524e+00
2.7525e+00 2.1924e+00
2.7778e+00 2.2328e+00
2.8030e+00 2.2736e+00
2.8283e+00 2.3148e+00
2.8535e+00 2.3563e+00
2.8788e+00 2.3982e+00
2.9040e+00 2.4404e+00
2.9293e+00 2.4831e+00
2.9545e+00 2.5260e+00
2.9798e+00 2.5694e+00
3.0051e+00 2.6131e+00
3.0303e+00 2.6572e+00
3.0556e+00 2.7017e+00
3.0808e+00 2.7466e+00
3.1061e+00 2.7918e+00
3.1313e+00 2.8374e+00
3.1566e+00 2.8833e+00
3.1818e+00 2.9296e+00
3.2071e+00 2.9763e+00
3.2323e+00 3.0234e+00
3.2576e+00 3.0708e+00
3.2828e+00 3.1186e+00
3.3081e+00 3.1667e+00
3.3333e+00 3.2153e+00
3.3586e+00 3.2642e+00
3.3838e+00 3.3134e+00
3.4091e+00 3.3631e+00
3.4343e+00 3.4131e+00
3.4596e+00 3.4635e+00
3.4848e+00 3.5142e+00
3.5101e+00 3.5653e+00
3.5354e+00 3.6168e+00
3.5606e+00 3.6687e+00
3.5859e+00 3.7209e+00
3.6111e+00 3.7735e+00
3.6364e+00 3.8264e+00
3.6616e+00 3.8798e+00
3.6869e+00 3.9335e+00
3.7121e+00 3.9875e+00
3.7374e+00 4.0420e+00
3.7626e+00 4.0968e+00
3.7879e+00 4.1520e+00
3.8131e+00 4.2075e+00
3.8384e+00 4.2634e+00
3.8636e+00 4.3197e+00
3.8889e+00 4.3763e+00
3.9141e+00 4.4334e+00
3.9394e+00 4.4908e+00
3.9646e+00 4.5485e+00
3.9899e+00 4.6066e+00
4.0152e+00 4.6651e+00
4.0404e+00 4.7240e+00
4.0657e+00 4.7832e+00
4.0909e+00 4.8428e+00
4.1162e+00 4.9028e+00
4.1414e+00 4.9632e+00
4.1667e+00 5.0239e+00
4.1919e+00 5.0849e+00
4.2172e+00 5.1464e+00
4.2424e+00 5.2082e+00
4.2677e+00 5.2704e+00
4.2929e+00 5.3330e+00
4.3182e+00 5.3959e+00
4.3434e+00 5.4592e+00
4.3687e+00 5.5228e+00
4.3939e+00 5.5869e+00
4.4192e+00 5.6513e+00
4.4444e+00 5.7160e+00
4.4697e+00 5.7812e+00
4.4949e+00 5.8467e+00
4.5202e+00 5.9126e+00
4.5455e+00 5.9788e+00
4.5707e+00 6.0454e+00
4.5960e+00 6.1124e+00
4.6212e+00 6.1798e+00
4.6465e+00 6.2475e+00
4.6717e+00 6.3156e+00
4.6970e+00 6.3840e+00
4.7222e+00 6.4529e+00
4.7475e+00 6.5221e+00
4.7727e+00 6.5916e+00
4.7980e+00 6.6616e+00
4.8232e+00 6.7319e+00
4.8485e+00 6.8026e+00
4.8737e+00 6.8736e+00
4.8990e+00 6.9450e+00
4.9242e+00 7.0168e+00
4.9495e+00 7.0889e+00
4.9747e+00 7.1615e+00
5.0000e+00 7.2344e+00


==> figures/data/radial_energy_data.txt <==
x y
1.4937e-02 2.0852e-08
2.9766e-02 2.1310e-08
4.4486e-02 2.2002e-08
5.9097e-02 2.3168e-08
7.3597e-02 2.4630e-08
8.7986e-02 2.6457e-08
1.0226e-01 2.8681e-08
1.1643e-01 3.1825e-08
1.3048e-01 3.5326e-08
1.4442e-01 3.9614e-08
1.5825e-01 4.5353e-08
1.7196e-01 5.1910e-08
1.8555e-01 6.0143e-08
1.9903e-01 7.1016e-08
2.1239e-01 8.3469e-08
2.2564e-01 9.9389e-08
2.3877e-01 1.1933e-07
2.5178e-01 1.4417e-07
2.6467e-01 1.7649e-07
2.7744e-01 2.1469e-07
2.9009e-01 2.6591e-07
3.0263e-01 3.2712e-07
3.1504e-01 4.0967e-07
3.2733e-01 5.1012e-07
3.3950e-01 6.4445e-07
3.5155e-01 8.0838e-07
3.6347e-01 1.0239e-06
3.7528e-01 1.3032e-06
3.8696e-01 1.6475e-06
3.9851e-01 2.1089e-06
4.0995e-01 2.6741e-06
4.2126e-01 3.4139e-06
4.3244e-01 4.3970e-06
4.4351e-01 5.5896e-06
4.5444e-01 7.1733e-06
4.6526e-01 9.2762e-06
4.7594e-01 1.1833e-05
4.8651e-01 1.5069e-05
4.9694e-01 1.9349e-05
5.0726e-01 2.4944e-05
5.1744e-01 3.1888e-05
5.2750e-01 4.0440e-05
5.3744e-01 5.1706e-05
5.4725e-01 6.6373e-05
5.5693e-01 8.4447e-05
5.6649e-01 1.0754e-04
5.7593e-01 1.3628e-04
5.8523e-01 1.7190e-04
5.9442e-01 2.1792e-04
6.0347e-01 2.7433e-04
6.1240e-01 3.4692e-04
6.2121e-01 4.3517e-04
6.2989e-01 5.4865e-04
6.3845e-01 6.8377e-04
6.4688e-01 8.5774e-04
6.5519e-01 1.0657e-03
6.6337e-01 1.3241e-03
6.7143e-01 1.6437e-03
6.7937e-01 2.0223e-03
6.8718e-01 2.4976e-03
6.9487e-01 3.0739e-03
7.0244e-01 3.7586e-03
7.0989e-01 4.6015e-03
7.1721e-01 5.6421e-03
7.2442e-01 6.8735e-03
7.3150e-01 8.2964e-03
7.3846e-01 9.9736e-03
7.4531e-01 1.1989e-02
7.5203e-01 1.4402e-02
7.5864e-01 1.7313e-02
7.6513e-01 2.0644e-02
7.7150e-01 2.4430e-02
7.7775e-01 2.8833e-02
7.8389e-01 3.4082e-02
7.8992e-01 4.0123e-02
7.9583e-01 4.6675e-02
8.0162e-01 5.4469e-02
8.0731e-01 6.3606e-02
8.1288e-01 7.3320e-02
8.1834e-01 8.4634e-02
8.2369e-01 9.7909e-02
8.2893e-01 1.1169e-01
8.3407e-01 1.2818e-01
8.3909e-01 1.4596e-01
8.4401e-01 1.6591e-01
8.4883e-01 1.8990e-01
8.5354e-01 2.1390e-01
8.5814e-01 2.4257e-01
8.6265e-01 2.7103e-01
8.6705e-01 3.0614e-01
8.7135e-01 3.4257e-01
8.7556e-01 3.8335e-01
8.7966e-01 4.2553e-01
8.8367e-01 4.7605e-01
8.8759e-01 5.2537e-01
8.9141e-01 5.8400e-01
8.9513e-01 6.4344e-01
8.9877e-01 7.1222e-01
9.0231e-01 7.8050e-01
9.0577e-01 8.6206e-01
9.0914e-01 9.4443e-01
9.1242e-01 1.0354e+00
9.1562e-01 1.1361e+00
9.1873e-01 1.2375e+00
9.2176e-01 1.3475e+00
9.2472e-01 1.4817e+00
9.2759e-01 1.5985e+00
9.3038e-01 1.7486e+00
9.3310e-01 1.8987e+00
9.3575e-01 2.0550e+00
9.3832e-01 2.2232e+00
9.4082e-01 2.4216e+00
9.4325e-01 2.6007e+00
9.4561e-01 2.7944e+00
9.4791e-01 3.0341e+00
9.5014e-01 3.2600e+00
9.5230e-01 3.4855e+00
9.5441e-01 3.7508e+00
9.5646e-01 4.0276e+00
9.5844e-01 4.3231e+00
9.6037e-01 4.5999e+00
9.6225e-01 4.8871e+00
9.6407e-01 5.2442e+00
9.6585e-01 5.6154e+00
9.6757e-01 5.9290e+00
9.6924e-01 6.2641e+00
9.7087e-01 6.6597e+00
9.7246e-01 7.0707e+00
9.7400e-01 7.4619e+00
9.7550e-01 7.8585e+00
9.7697e-01 8.2459e+00
9.7840e-01 8.6407e+00
9.7979e-01 9.0529e+00
9.8115e-01 9.4937e+00
9.8248e-01 9.9525e+00
9.8378e-01 1.0337e+01
9.8505e-01 1.0664e+01
9.8630e-01 1.1019e+01
9.8752e-01 1.1404e+01
9.8873e-01 1.1779e+01
9.8991e-01 1.2130e+01
9.9107e-01 1.2433e+01
9.9222e-01 1.2687e+01
9.9336e-01 1.2922e+01
9.9449e-01 1.3141e+01
9.9560e-01 1.3321e+01
9.9671e-01 1.3472e+01
9.9781e-01 1.3620e+01
9.9890e-01 1.3748e+01
1.0000e+00 1.3809e+01
1.0011e+00 1.3785e+01
1.0022e+00 1.3699e+01
1.0033e+00 1.3578e+01
1.0044e+00 1.3419e+01
1.0055e+00 1.3210e+01
1.0066e+00 1.2973e+01
1.0078e+00 1.2733e+01
1.0089e+00 1.2483e+01
1.0101e+00 1.2204e+01
1.0113e+00 1.1863e+01
1.0125e+00 1.1460e+01
1.0137e+00 1.1053e+01
1.0149e+00 1.0652e+01
1.0162e+00 1.0230e+01
1.0175e+00 9.8144e+00
1.0189e+00 9.3991e+00
1.0202e+00 8.9652e+00
1.0216e+00 8.5261e+00
1.0230e+00 8.0480e+00
1.0245e+00 7.5839e+00
1.0260e+00 7.2156e+00
1.0275e+00 6.8339e+00
1.0291e+00 6.4043e+00
1.0308e+00 5.9732e+00
1.0324e+00 5.5938e+00
1.0342e+00 5.2631e+00
1.0359e+00 4.9119e+00
1.0377e+00 4.5792e+00
1.0396e+00 4.2467e+00
1.0416e+00 3.9310e+00
1.0435e+00 3.6659e+00
1.0456e+00 3.4023e+00
1.0477e+00 3.1140e+00
1.0499e+00 2.8784e+00
1.0521e+00 2.6746e+00
1.0544e+00 2.4447e+00
1.0568e+00 2.2435e+00
1.0592e+00 2.0579e+00
1.0617e+00 1.8897e+00
1.0643e+00 1.7178e+00
1.0669e+00 1.5649e+00
1.0696e+00 1.4346e+00
1.0724e+00 1.2937e+00
1.0753e+00 1.1792e+00
1.0782e+00 1.0696e+00
1.0813e+00 9.6410e-01
1.0844e+00 8.7082e-01
1.0876e+00 7.8754e-01
1.0909e+00 7.0492e-01
1.0942e+00 6.3779e-01
1.0977e+00 5.6961e-01
1.1012e+00 5.0972e-01
1.1049e+00 4.5565e-01
1.1086e+00 4.0335e-01
1.1124e+00 3.5839e-01
1.1163e+00 3.1658e-01
1.1203e+00 2.8018e-01
1.1244e+00 2.4473e-01
1.1286e+00 2.1644e-01
1.1330e+00 1.8808e-01
1.1374e+00 1.6425e-01
1.1419e+00 1.4219e-01
1.1465e+00 1.2360e-01
1.1512e+00 1.0677e-01
1.1560e+00 9.1368e-02
1.1609e+00 7.8417e-02
1.1659e+00 6.6314e-02
1.1711e+00 5.6656e-02
1.1763e+00 4.8008e-02
1.1817e+00 4.0273e-02
1.1871e+00 3.3952e-02
1.1927e+00 2.8215e-02
1.1984e+00 2.3322e-02
1.2042e+00 1.9353e-02
1.2101e+00 1.5895e-02
1.2161e+00 1.2881e-02
1.2222e+00 1.0471e-02
1.2285e+00 8.4829e-03
1.2349e+00 6.8091e-03
1.2414e+00 5.4071e-03
1.2480e+00 4.2946e-03
1.2547e+00 3.4099e-03
1.2615e+00 2.6885e-03
1.2685e+00 2.1035e-03
1.2756e+00 1.6309e-03
1.2828e+00 1.2521e-03
1.2901e+00 9.5954e-04
1.2976e+00 7.3429e-04
1.3051e+00 5.5821e-04
1.3128e+00 4.1996e-04
1.3206e+00 3.1565e-04
1.3286e+00 2.3625e-04
1.3366e+00 1.7474e-04
1.3448e+00 1.2926e-04
1.3531e+00 9.4733e-05
1.3616e+00 6.8952e-05
1.3701e+00 5.0123e-05
1.3788e+00 3.6140e-05
1.3876e+00 2.6081e-05
1.3965e+00 1.8530e-05
1.4056e+00 1.3184e-05
1.4148e+00 9.2761e-06
1.4241e+00 6.5004e-06
1.4335e+00 4.5521e-06
1.4431e+00 3.1640e-06
1.4528e+00 2.1911e-06
1.4626e+00 1.4997e-06
1.4725e+00 1.0143e-06
1.4826e+00 6.8645e-07
1.4927e+00 4.6553e-07
1.5031e+00 3.1068e-07
1.5135e+00 2.0533e-07
1.5241e+00 1.3543e-07
1.5347e+00 8.9661e-08
1.5456e+00 5.8547e-08
1.5565e+00 3.7861e-08
1.5676e+00 2.4871e-08
1.5787e+00 1.6174e-08
1.5901e+00 1.0683e-08
1.6015e+00 7.2522e-09
1.6130e+00 4.3247e-09
1.6247e+00 2.6146e-09
1.6365e+00 1.5770e-09
1.6485e+00 9.5585e-10
1.6605e+00 5.7884e-10
1.6727e+00 3.4947e-10
1.6850e+00 2.1043e-10
1.6974e+00 1.2626e-10
1.7099e+00 7.5369e-11
1.7226e+00 4.4841e-11
1.7353e+00 2.6423e-11
1.7482e+00 1.5406e-11
1.7612e+00 8.9139e-12
1.7744e+00 5.1685e-12
1.7876e+00 2.9787e-12
1.8010e+00 1.7005e-12
1.8144e+00 9.5338e-13
1.8280e+00 5.4139e-13
1.8418e+00 3.0376e-13
1.8556e+00 1.6676e-13
1.8695e+00 9.3035e-14
1.8836e+00 5.1058e-14
1.8977e+00 2.7568e-14
1.9120e+00 1.5140e-14
1.9264e+00 8.0313e-15
1.9409e+00 4.3650e-15
1.9555e+00 2.2923e-15
1.9702e+00 1.2334e-15
1.9851e+00 6.3905e-16
2.0000e+00 3.4171e-16


==> figures/data/radial_energy_fit.txt <==
x y
1.4937e-02 1.8064e-06
2.9766e-02 1.8257e-06
4.4486e-02 1.8579e-06
5.9097e-02 1.9035e-06
7.3597e-02 1.9630e-06
8.7986e-02 2.0374e-06
1.0226e-01 2.1279e-06
1.1643e-01 2.2360e-06
1.3048e-01 2.3636e-06
1.4442e-01 2.5131e-06
1.5825e-01 2.6871e-06
1.7196e-01 2.8890e-06
1.8555e-01 3.1226e-06
1.9903e-01 3.3926e-06
2.1239e-01 3.7046e-06
2.2564e-01 4.0650e-06
2.3877e-01 4.4815e-06
2.5178e-01 4.9632e-06
2.6467e-01 5.5211e-06
2.7744e-01 6.1679e-06
2.9009e-01 6.9189e-06
3.0263e-01 7.7921e-06
3.1504e-01 8.8090e-06
3.2733e-01 9.9951e-06
3.3950e-01 1.1381e-05
3.5155e-01 1.3003e-05
3.6347e-01 1.4903e-05
3.7528e-01 1.7135e-05
3.8696e-01 1.9758e-05
3.9851e-01 2.2846e-05
4.0995e-01 2.6488e-05
4.2126e-01 3.0788e-05
4.3244e-01 3.5870e-05
4.4351e-01 4.1886e-05
4.5444e-01 4.9013e-05
4.6526e-01 5.7466e-05
4.7594e-01 6.7501e-05
4.8651e-01 7.9424e-05
4.9694e-01 9.3600e-05
5.0726e-01 1.1047e-04
5.1744e-01 1.3055e-04
5.2750e-01 1.5446e-04
5.3744e-01 1.8296e-04
5.4725e-01 2.1691e-04
5.5693e-01 2.5739e-04
5.6649e-01 3.0564e-04
5.7593e-01 3.6316e-04
5.8523e-01 4.3171e-04
5.9442e-01 5.1340e-04
6.0347e-01 6.1073e-04
6.1240e-01 7.2662e-04
6.2121e-01 8.6456e-04
6.2989e-01 1.0286e-03
6.3845e-01 1.2237e-03
6.4688e-01 1.4554e-03
6.5519e-01 1.7304e-03
6.6337e-01 2.0565e-03
6.7143e-01 2.4428e-03
6.7937e-01 2.8999e-03
6.8718e-01 3.4402e-03
6.9487e-01 4.0779e-03
7.0244e-01 4.8297e-03
7.0989e-01 5.7148e-03
7.1721e-01 6.7552e-03
7.2442e-01 7.9763e-03
7.3150e-01 9.4072e-03
7.3846e-01 1.1081e-02
7.4531e-01 1.3036e-02
7.5203e-01 1.5315e-02
7.5864e-01 1.7967e-02
7.6513e-01 2.1046e-02
7.7150e-01 2.4615e-02
7.7775e-01 2.8744e-02
7.8389e-01 3.3509e-02
7.8992e-01 3.8998e-02
7.9583e-01 4.5308e-02
8.0162e-01 5.2543e-02
8.0731e-01 6.0822e-02
8.1288e-01 7.0274e-02
8.1834e-01 8.1040e-02
8.2369e-01 9.3272e-02
8.2893e-01 1.0714e-01
8.3407e-01 1.2282e-01
8.3909e-01 1.4051e-01
8.4401e-01 1.6041e-01
8.4883e-01 1.8275e-01
8.5354e-01 2.0777e-01
8.5814e-01 2.3570e-01
8.6265e-01 2.6682e-01
8.6705e-01 3.0140e-01
8.7135e-01 3.3971e-01
8.7556e-01 3.8207e-01
8.7966e-01 4.2877e-01
8.8367e-01 4.8012e-01
8.8759e-01 5.3644e-01
8.9141e-01 5.9806e-01
8.9513e-01 6.6529e-01
8.9877e-01 7.3846e-01
9.0231e-01 8.1790e-01
9.0577e-01 9.0391e-01
9.0914e-01 9.9680e-01
9.1242e-01 1.0969e+00
9.1562e-01 1.2044e+00
9.1873e-01 1.3197e+00
9.2176e-01 1.4429e+00
9.2472e-01 1.5744e+00
9.2759e-01 1.7143e+00
9.3038e-01 1.8628e+00
9.3310e-01 2.0201e+00
9.3575e-01 2.1863e+00
9.3832e-01 2.3616e+00
9.4082e-01 2.5459e+00
9.4325e-01 2.7395e+00
9.4561e-01 2.9422e+00
9.4791e-01 3.1541e+00
9.5014e-01 3.3751e+00
9.5230e-01 3.6053e+00
9.5441e-01 3.8445e+00
9.5646e-01 4.0926e+00
9.5844e-01 4.3496e+00
9.6037e-01 4.6153e+00
9.6225e-01 4.8895e+00
9.6407e-01 5.1722e+00
9.6585e-01 5.4631e+00
9.6757e-01 5.7622e+00
9.6924e-01 6.0692e+00
9.7087e-01 6.3841e+00
9.7246e-01 6.7067e+00
9.7400e-01 7.0369e+00
9.7550e-01 7.3746e+00
9.7697e-01 7.7197e+00
9.7840e-01 8.0724e+00
9.7979e-01 8.4325e+00
9.8115e-01 8.8001e+00
9.8248e-01 9.1753e+00
9.8378e-01 9.5583e+00
9.8505e-01 9.9493e+00
9.8630e-01 1.0349e+01
9.8752e-01 1.0756e+01
9.8873e-01 1.1173e+01
9.8991e-01 1.1600e+01
9.9107e-01 1.2036e+01
9.9222e-01 1.2484e+01
9.9336e-01 1.2943e+01
9.9449e-01 1.3414e+01
9.9560e-01 1.3899e+01
9.9671e-01 1.4398e+01
9.9781e-01 1.4913e+01
9.9890e-01 1.5445e+01
1.0000e+00 1.5995e+01
1.0011e+00 1.5444e+01
1.0022e+00 1.4910e+01
1.0033e+00 1.4393e+01
1.0044e+00 1.3890e+01
1.0055e+00 1.3401e+01
1.0066e+00 1.2924e+01
1.0078e+00 1.2460e+01
1.0089e+00 1.2006e+01
1.0101e+00 1.1562e+01
1.0113e+00 1.1128e+01
1.0125e+00 1.0703e+01
1.0137e+00 1.0287e+01
1.0149e+00 9.8784e+00
1.0162e+00 9.4782e+00
1.0175e+00 9.0856e+00
1.0189e+00 8.7006e+00
1.0202e+00 8.3230e+00
1.0216e+00 7.9527e+00
1.0230e+00 7.5898e+00
1.0245e+00 7.2343e+00
1.0260e+00 6.8863e+00
1.0275e+00 6.5458e+00
1.0291e+00 6.2131e+00
1.0308e+00 5.8883e+00
1.0324e+00 5.5715e+00
1.0342e+00 5.2630e+00
1.0359e+00 4.9629e+00
1.0377e+00 4.6716e+00
1.0396e+00 4.3891e+00
1.0416e+00 4.1158e+00
1.0435e+00 3.8517e+00
1.0456e+00 3.5971e+00
1.0477e+00 3.3522e+00
1.0499e+00 3.1170e+00
1.0521e+00 2.8917e+00
1.0544e+00 2.6764e+00
1.0568e+00 2.4712e+00
1.0592e+00 2.2760e+00
1.0617e+00 2.0909e+00
1.0643e+00 1.9158e+00
1.0669e+00 1.7506e+00
1.0696e+00 1.5952e+00
1.0724e+00 1.4495e+00
1.0753e+00 1.3133e+00
1.0782e+00 1.1863e+00
1.0813e+00 1.0683e+00
1.0844e+00 9.5899e-01
1.0876e+00 8.5814e-01
1.0909e+00 7.6537e-01
1.0942e+00 6.8033e-01
1.0977e+00 6.0267e-01
1.1012e+00 5.3200e-01
1.1049e+00 4.6793e-01
1.1086e+00 4.1007e-01
1.1124e+00 3.5801e-01
1.1163e+00 3.1137e-01
1.1203e+00 2.6975e-01
1.1244e+00 2.3277e-01
1.1286e+00 2.0003e-01
1.1330e+00 1.7119e-01
1.1374e+00 1.4589e-01
1.1419e+00 1.2379e-01
1.1465e+00 1.0458e-01
1.1512e+00 8.7954e-02
1.1560e+00 7.3634e-02
1.1609e+00 6.1359e-02
1.1659e+00 5.0888e-02
1.1711e+00 4.2000e-02
1.1763e+00 3.4495e-02
1.1817e+00 2.8189e-02
1.1871e+00 2.2919e-02
1.1927e+00 1.8537e-02
1.1984e+00 1.4914e-02
1.2042e+00 1.1935e-02
1.2101e+00 9.4991e-03
1.2161e+00 7.5182e-03
1.2222e+00 5.9169e-03
1.2285e+00 4.6299e-03
1.2349e+00 3.6017e-03
1.2414e+00 2.7852e-03
1.2480e+00 2.1408e-03
1.2547e+00 1.6354e-03
1.2615e+00 1.2416e-03
1.2685e+00 9.3660e-04
1.2756e+00 7.0200e-04
1.2828e+00 5.2272e-04
1.2901e+00 3.8665e-04
1.2976e+00 2.8407e-04
1.3051e+00 2.0727e-04
1.3128e+00 1.5019e-04
1.3206e+00 1.0806e-04
1.3286e+00 7.7190e-05
1.3366e+00 5.4739e-05
1.3448e+00 3.8531e-05
1.3531e+00 2.6919e-05
1.3616e+00 1.8664e-05
1.3701e+00 1.2841e-05
1.3788e+00 8.7652e-06
1.3876e+00 5.9358e-06
1.3965e+00 3.9874e-06
1.4056e+00 2.6567e-06
1.4148e+00 1.7555e-06
1.4241e+00 1.1503e-06
1.4335e+00 7.4728e-07
1.4431e+00 4.8130e-07
1.4528e+00 3.0729e-07
1.4626e+00 1.9446e-07
1.4725e+00 1.2195e-07
1.4826e+00 7.5786e-08
1.4927e+00 4.6664e-08
1.5031e+00 2.8465e-08
1.5135e+00 1.7200e-08
1.5241e+00 1.0294e-08
1.5347e+00 6.1012e-09
1.5456e+00 3.5808e-09
1.5565e+00 2.0808e-09
1.5676e+00 1.1970e-09
1.5787e+00 6.8160e-10
1.5901e+00 3.8414e-10
1.6015e+00 2.1425e-10
1.6130e+00 1.1824e-10
1.6247e+00 6.4561e-11
1.6365e+00 3.4873e-11
1.6485e+00 1.8632e-11
1.6605e+00 9.8458e-12
1.6727e+00 5.1450e-12
1.6850e+00 2.6584e-12
1.6974e+00 1.3580e-12
1.7099e+00 6.8578e-13
1.7226e+00 3.4230e-13
1.7353e+00 1.6886e-13
1.7482e+00 8.2313e-14
1.7612e+00 3.9647e-14
1.7744e+00 1.8866e-14
1.7876e+00 8.8684e-15
1.8010e+00 4.1175e-15
1.8144e+00 1.8880e-15
1.8280e+00 8.5489e-16
1.8418e+00 3.8220e-16
1.8556e+00 1.6869e-16
1.8695e+00 7.3500e-17
1.8836e+00 3.1609e-17
1.8977e+00 1.3415e-17
1.9120e+00 5.6186e-18
1.9264e+00 2.3218e-18
1.9409e+00 9.4660e-19
1.9555e+00 3.8070e-19
1.9702e+00 1.5102e-19
1.9851e+00 5.9085e-20
2.0000e+00 2.2796e-20

